Computing rotation and self-linking numbers in contact surgery diagrams

We give an explicit formula to compute the rotation number of a nullhomologous Legendrian knot in contact (1/n)-surgery diagrams along Legendrian links and obtain a corresponding result for the self-linking number of transverse knots. Moreover, we extend the formula by Ding-Geiges-Stipsicz for computing the d3-invariant to (1/n)-surgeries.

==> sphere.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'sphere.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{521.08522737bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.31451636)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{sphere.pdf}}%
    \put(0.69089369,0.02727974){\color[rgb]{0.98823529,0,1}\makebox(0,0)[lt]{\begin{minipage}{0.08264467\unitlength}\raggedright $g^*$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{sphere.pdf}}%
    \put(0.39114477,0.25722902){\color[rgb]{0.98823529,0,1}\makebox(0,0)[lt]{\begin{minipage}{0.08264467\unitlength}\raggedright $a$\end{minipage}}}%
    \put(0.14013017,0.25722902){\color[rgb]{0.98823529,0,0.01568627}\makebox(0,0)[lt]{\begin{minipage}{0.08264467\unitlength}\raggedright $T^+$\end{minipage}}}%
    \put(0.23071036,0.06455421){\color[rgb]{0.98431373,0.43137255,0.00392157}\makebox(0,0)[lt]{\begin{minipage}{0.08264467\unitlength}\raggedright $K$\end{minipage}}}%
    \put(0.84404573,0.16281069){\color[rgb]{0.98823529,0.43137255,0.01176471}\makebox(0,0)[lt]{\begin{minipage}{0.08264467\unitlength}\raggedright $K$\end{minipage}}}%
    \put(0.70740781,0.23420016){\color[rgb]{0.98823529,0,0.00392157}\makebox(0,0)[lt]{\begin{minipage}{0.08264467\unitlength}\raggedright $c'$\end{minipage}}}%
    \put(-0.00111351,0.18507192){\color[rgb]{0.01568627,0,0.01568627}\makebox(0,0)[lt]{\begin{minipage}{0.08264467\unitlength}\raggedright $S$\end{minipage}}}%
    \put(0.92004098,0.1820014){\color[rgb]{0.00392157,0,0.01568627}\makebox(0,0)[lt]{\begin{minipage}{0.08264467\unitlength}\raggedright $\Sigma$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{sphere.pdf}}%
  \end{picture}%
\endgroup%

